An Extremely Luminous and Variable Ultraluminous X-ray Source in the Outskirts of Circinus Observed with NuSTAR

Following a serendipitous detection with the NuSTAR observatory, we present a multi-epoch spectral and temporal analysis of an extreme ultraluminous X-ray source (ULX) located in the outskirts of the Circinus galaxy, hereafter Circinus ULX5, including coordinated follow-up observations with XMM-Newton and NuSTAR. The NuSTAR data presented here represent one of the first instances of a ULX reliably detected at hard (E>10 keV) X-rays. Circinus ULX5 is variable on long timescales by at least a factor of ~5 in flux, and was caught in a historically bright state during our 2013 observations (0.3-30.0 keV luminosity of 1.6e40 erg/s). During this epoch, the source displayed a curved 3-10 keV spectrum, broadly similar to other bright ULXs. While in many cases the interpretation of spectral components in ULXs is uncertain, the spectral and temporal properties of the all the high quality datasets currently available strongly support a simple disk-corona model reminiscent of that invoked for Galactic binaries, with the accretion disk becoming more prominent as the luminosity increases. However, although the disk temperature and luminosity are remarkably well correlated across all timescales currently probed, the observed luminosity follows T^(1.70+/-0.17), flatter than that expected for simple blackbody radiation. The spectral variability displayed by Circinus ULX5 is highly reminiscent of that observed from some known Galactic black hole binaries (BHBs) at high luminosities. This comparison would imply a black hole mass of ~90 Msun for Circinus ULX5. However, given the diverse behavior observed from Galactic BHB accretion disks, this mass estimate is still uncertain. Finally, the limits placed on any undetected iron absorption features with the 2013 dataset imply that we are not viewing the central regions of Circinus ULX5 through any extreme super-Eddington outflow. [abridged]

==> temp.txt <==
Following a serendipitous detection with the NuSTAR observatory, we present a multi-epoch spectral and temporal analysis of an extreme ultraluminous X-ray source (ULX) located in the outskirts of the Circinus galaxy, hereafter Circinus ULX5, including coordinated follow-up observations with XMM-Newton and NuSTAR. The NuSTAR data presented here represent one of the first instances of a ULX reliably detected at hard (E>10 keV) X-rays. Circinus ULX5 is variable on long timescales by at least a factor of ~5 in flux, and was caught in a historically bright state during our 2013 observations (0.3-30.0 keV luminosity of 1.6e40 erg/s). During this epoch, the source displayed a curved 3-10 keV spectrum, broadly similar to other bright ULXs. While in many cases the interpretation of spectral components in ULXs is uncertain, the spectral and temporal properties of the all the high quality datasets currently available strongly support a simple disk-corona model reminiscent of that invoked for Galactic binaries, with the accretion disk becoming more prominent as the luminosity increases. However, although the disk temperature and luminosity are remarkably well correlated across all timescales currently probed, the observed luminosity follows T^(1.70+/-0.17), flatter than that expected for simple blackbody radiation. The spectral variability displayed by Circinus ULX5 is highly reminiscent of that observed from some known Galactic black hole binaries (BHBs) at high luminosities. This comparison would imply a black hole mass of ~90 Msun for Circinus ULX5. However, given the diverse behavior observed from Galactic BHB accretion disks, this mass estimate is still uncertain. Finally, the limits placed on any undetected iron absorption features with the 2013 dataset imply that we are not viewing the central regions of Circinus ULX5 through any extreme super-Eddington outflow. [abridged]



D. J. Walton, F. Fuerst, F. A. Harrison, D. Stern, M. Bachetti, D. Barret, F. E. Bauer, S. E. Boggs, F. E. Christensen, W. W. Craig, A. C. Fabian, B. W. Grefenstette, C. J. Hailey, K. K. Madsen, J. M. Miller, A. Ptak, V. Rana, N. A. Webb, W. W. Zhang

